Distinguishing rule- and exemplar-based generalization in learning systems

Machine learning systems often do not share the same inductive biases as humans and, as a result, extrapolate or generalize in ways that are inconsistent with our expectations. The trade-off between exemplar- and rule-based generalization has been studied extensively in cognitive psychology; in this work, we present a protocol inspired by these experimental approaches to probe the inductive biases that control this tradeoff in category-learning systems. We isolate two such inductive biases: feature-level bias (differences in which features are more readily learned) and exemplar or rule bias (differences in how these learned features are used for generalization). We find that standard neural network models are feature-biased and exemplar-based, and discuss the implications of these findings for machine learning research on systematic generalization, fairness, and data augmentation.

==> figures/data/celeba.csv <==
cc,cc-ci95,zs-pe,zs-pe-ci95,zs-interp,zs-interp-ci95,discriminant,distractor
-1.23,0.5266434532528773,0.5350000000000001,0.2633217266264385,-0.03500000000000003,0.06929519121748394,mouth slightly open,male
-1.14,0.1917471316855298,1.6964705882352942,0.16047617661054658,0.00411764705882352,0.10285520887663788,wearing lipstick,mouth slightly open
0.1714285714285714,0.1779323794326995,1.2595238095238095,0.22512076786707122,0.4771428571428572,0.11236204343160996,male,mouth slightly open
1.7066666666666668,0.10904987859963643,0.2971428571428571,0.1396613101470488,0.1361904761904762,0.10417790457440314,male,high cheekbones
-0.25,0.31882482444619187,0.43,0.19435623239340408,-0.3685714285714286,0.13126951934844128,male,blond hair
2.2661904761904763,0.2101163490304354,-0.110952380952381,0.073268381825379,-0.47761904761904767,0.10739551751597269,male,arched eyebrows


==> figures/data/linear.csv <==
model,zs-pe,zs-pe-ci95
\textbf{GLM:lin},0.0053933082,0.0019612463
GLM:l1,0.0005990099,0.0008075166
GLM:l2,0.0319131666,0.0135931256
GLM:$\Phi$,0.0961866085,0.0551932800
\textbf{GP:fit},0.3825684852,0.0079734936
GP:0.5,0.4694473162,0.0183659856
GP:8.0,0.0870932430,0.0035945504
NN:16h1d,0.3459000000,0.1052986832
NN:4h4d,0.3387628866,0.1295293831
\textbf{NN:2h1d},0.1373915989,0.0722788914

